Syntactic structures and the general Markov models

We study phylogenetic signal present in syntactic information by considering the syntactic structures data from Longobardi (2017b), Collins (2010), Ceolin et al. (2020) and Koopman (2011). Focusing first on the general Markov models, we explore how well the the syntactic structures data conform to the hypothesis required by these models. We do this by comparing derived phylogenetic trees against trees agreed on by the linguistics community. We then interpret the methods of Ceolin et al. (2020) as an infinite sites evolutionary model and compare the consistency of the data with this alternative. The ideas and methods discussed in the present paper are more generally applicable than to the specific setting of syntactic structures, and can be used in other contexts, when analyzing consistency of data with against hypothesized evolutionary models.

==> comments.txt <==
Weaknesses:
:
> Use of z-score? z-score has strong assumptions. Where is the p-value? The tables only show z-scores.

We simply mean center and standard deviation normalize the values, there' no hypothesis testing; maybe we can rename that. 


> Lack of quantitative evaluation: There is no evaluation between the logdet
trees and established classification.

We added the Robinson-Foulds for large trees; for small trees, not sure it's needed.  

> Tables 1 and 2 can be represented using a dendrogram or heatmap. The digits
can be rounded.

Figure 2 turned into table 1; still need to round


> Figure 24: Greek-Calabria N.1 (Gre1), Greek (Gre), Greek-Calabria N.1
(Gre2). It is a typo.

fixed

> The tree in figures 19, 26: Does it show the branch lengths? It can fit to
scale.

Added "Note the tree lengths are not to scale; we are considering tree topology only"


> Page 32: The table caption is missing and what is F:S:P?

Added caption to table 2

> What are the colors in Fig 13? It seems there is no signal in the data.

added "The two colors denote the two states of the parameters."

> What is k in figure 6 and the equation above the figure?

k=3 added. 

> There are a number of typos in the paper including language names.

------------------------------------------------------

------------------------------------------------------
Reviewer C:


2 What is this paper about? [Help]
:
        This paper runs the general Markov models of Shu et al. (2017) on several
syntactic tree-banks from Longobardi (2017a), Collins (2010), Ceolin et al.
(2020) and Koopman (2011), and checks how consistent of those tree-banks
with the general Markov hypothesis. They also perform some comparisons with
other methods.


> Weaknesses: The novelty of this paper is very limited. They just simply apply
existing methods on several existing tree-banks, run experiments, and
perform some statistics.

Retitled as "An empirical evaluation..."

> It is hard to follow all the details of this paper. For example: in Section 2, a running example will be very helpful to understand how to convert syntactic trees into polynomial maps.

For section 2, added Shu/Ortegaray ref: "For examples of calculations of phylogenetic invariants for the some language families see \namecite{SOBM}."     


> Based on the current version, it is hard for me to distinguish which
parts are newly proposed by authors. I’m not sure whether it is necessary
to include so many background work.

...

> I’m not sure this paper fits in CL well.

...

> This paper lacks of novelty.

...

> The clarity of this paper must be improved by adding more running examples, and simplifying background work without too much broad and
detailed information.

...


Reviewer D:


2 What is this paper about? [Help]
:
        The authors work on datasets where each language is represented as a set of
binary-coded syntactic features. With the observed languages as leaf nodes,
they build phylogenetic trees. Specifically, they choose the combination of
the Neighbor-Joining method for clustering and logdet as the distance
metric, or LOGDET+NJ for short. This combination is not new but has been
explored in evolutionary biology. Using three sources, they created various
subsets of languages. Why these subsets are selected is not entirely clear
to me. They provide random remarks for the reconstructed trees, with some
additional statistical analyses. As such, this is a largely empirical paper.
As expected, the results often deviate from consensuses among historical
linguists, who do not think typological features are reliable signals for
phylogenetic relations.


3 Strengths and Weaknesses [Help]

Strengths:
:
LOGDET+NJ is not well known in the CL community. This paper can serve as an
introduction to it, only if the presentation is much improved.

I find additional statistical analyses in Section 5.5 interesting. Bayesian
methods were on the rise when computational phylogenetics came into
spotlight in the CL community, and people here do not get used to
statistical hypothesis testing, which has a strong frequentist flavor.


Weaknesses::   This manuscript is a hard read. I believe nearly all important pieces are
presented in the manuscript but they are not organized in a meaningful
manner. Most importantly, the model the authors choose makes (and does not
make) a number of assumptions, but they are scattered around the manuscript.
We can hardly get an overall picture. In my opinion, patchy modifications reflecting reviewers' comments makes things worse. I would suggest fully rewriting the paper.

I am not sure if the authors recognize that Longobardi and colleagues hold a minority view (If so, this must be clearly stated in the paper). Few linguists believe that typological features are reliable signals for phylogenetic relations. As such, it is not surprising that trees reconstructed from typological features do not agree well with reference trees although it is worth nothing that LOGDET+NJ performed more poorly than Bayesian models used by Ceolin et al. We are interested in which assumption is grossly violated. But again, it's hard to grasp the set of assumptions the authors make.

The inability of handle data with missing values is a clear disadvantage of LOGDET+NJ relative to Bayesian inference, in which missing values are simply sampled from the distributions. The authors need to explicitly mention this.


4 Substantive Revisions Required [Help]

Complete this section if either  'Revise and Resubmit' or 'Reject' has been
recommended.

Revisions to be Required:
:
1. Are the datasets really useful?

Section 5 gives me the impression of garbage in, garbage out. Slovenian was
indistinguishable from Russian (Section 5.2). Only 28 features were used in
the North Eurasian subset (Section 5.3). A single modification in the
dataset led to drastic changes in the results for Early Indo-European
languages (Section 5.4). The Romance languages had 85 features but Figure 13
indicates that except Latin, they differed in only few features (Section
5.5). Are these really worth in-depth analysis? They are simply too
unreliable. They don't have resolutions high enough to draw meaningful
conclusions about the model assumptions and/or the nature of syntactic
features, don't they? I think the authors need to wait for years to get
high-resolution datasets (note that obtaining typological data points is
extremely laborious). Or they need to switch to, say, lexical data.

I don't see why the authors stick to typological data in the first place.
Their methodological contribution is to borrow statistical methods from
evolutionary biology. They don't really need to use typological data.

2. What is the Markov model hypothesis after all?

The assumption the authors make is referred to variously as "the general
Markov models hypothesis" (sic) (abstract), "this Markov model assumption"
(Section 1, p. 1), and "the/this Markov model hypothesis" (Section 1, p. 2).
The Markov property is memorylessness. That's all. Obviously, the term
"Markov" is overloaded in this manuscript. It actually refers to a set of
assumptions. So, the authors must give an appropriate name to the set of
assumptions.

> The authors use the phrase "general Markov models" without ever explaining
what they are. In my understanding (NOTE: I'm not an evolutionary
biologist), they refer to substitution models proposed by Barry and
Hartigan, which are general in relation to more restricted substitution
models. All of these are virtually unknown in the CL community. The ironic
thing is that in a wider context, they are less general, as they are
specific applications of Markov models to phylogenetic trees.

This is in preliminaries: line starting -  "More formally, the κ-state general Markov model on a phylogenetic tree" 

The most serious problem is that the set of assumptions is scattered around
the manuscript. The authors must present an overall picture. Also, the
authors note that modified Jaccard+UPGMA does make additional assumptions.
Creating a "cheat sheet" is desirable: Each column represents a method while
each row explains an assumption a model does or does not make. Similarly, we
want to know to what degree each assumption is expected to be violated for
syntactic features.

Lastly, I give a list of assumptions I want the authors to relate to the
models (I know that in addition to these, reversibility, stationarity, and
other mathematical properties need to be discussed).

- Memorylessness. The authors associate memorylessness with population
expansion and other non-linguistic factors, but I don't agree with them. In
my view, memorylessness is about the lack of momentum. I am not an
old-fashioned generative linguist and I don't seriously believe that
switchable parameters are hard-wired into our brain. In my functionalist
view, a feature is just an high-level abstraction of language as a complex
system. Through abstraction, we lose frequency information. A transition
from an old state to a new state often follow an S-shaped curve (e.g.,
Altmann (1983)), which can be described by a differential equation. I see a
binary-coded feature as the discretization of a continuous value that is
associated with a time derivative. In other words, we simply fail to observe
ongoing changes when dealing with discrete features.

- Back mutation and parallel/convergent evolution (or lack thereof). These
things can happen because typological features are homoplasic by design.

- Tree-shaped evolution, or the lack of horizontal transfer. Typological
features have long been associated with language contact (cf Sprachbund).
That's one of the reasons why historical linguists view typological features
with suspicion. I can hardly believe that the phrase "horizontal
transmission" appears only once on page 11.

- Independence across features. This is grossly violated. In Figure 6, for
example, we can find "Neg 03_Standard Negation is Prefix" and "Neg
04_Standard Negation is Suffix". There is no way that these are independent
of each other. And non-trivial dependencies are studied under the name of
"implicational universals" by Greenberg (1963) and subsequent studies. This
is a central topic of linguistic typology.

- Rate variations across branches. Greenhill et al (2017, PNAS), for
example, observe that languages change faster when a series of branching
events occurs in a relatively short period of time.

- Rate variations across features. Some features are evidently more stable
than others. Also discussed by Greenhill et al (2017, PNAS) and many others.



3. Is disentanglement possible?

As I said above, there are a number of assumptions that can be violated to a
large degree. When a reconstructed tree differs from a reference tree, can
we identify which assumption is responsible? This is an important question
that unfortunately is not clearly answered in this paper. Some analytical
tools are presented one-by-one in this paper (e.g., Sections 5.4.1 and 5.5),
but we need an overall picture.


4. Misc

The authors note that the datasets they used are kept updated. For
replicability, they should publish a snapshot of the datasets they used.

The authors may want to cite an introductory textbook on
historical-comparative linguistics to give readers a sense of how skeptic
linguists are towards the use of syntax in phylogenetics.

The first paragraph of Section 1 simply misleads readers. The rest of the
paper says nothing about the alleged Markov property of text. I would
suggest deleting the entire paragraph.

Give an example or two of features in Section 1 (I strongly agree with
Reviewer G).

"world languages" (p.2 and elsewhere). It is unfortunate that the authors
misunderstood Reviewer F's comment on this phrase. Use "languages around the
world" or "the world's languages". The phrase "world languages" sounds like
languages that dominate the world (e.g., English).

"the length and type of interaction have an effect on the syntax for
coevolving languages" (p.2). I don't understand this fragment. Please
elaborate.

"fine tuning the model to fit the data, versus exploring using more general
statistical models to gain insight into the process" (p.2). Please
elaborate. I have no idea how we can fine-tune LOGDET+NJ.

"site" (p.4). A term not used in the CL community. Add a CL equivalent of
it.

"the location of the site in the sequence may carry meaning" (p.4). What's
the point of mentioning this in a CL paper? For languages, features are a
set. They are just arbitrarily arranged to form a sequence.

"which vanish on the image of $\phi_r$." (p. 4). I don't understand this
fragment. Please elaborate.

"The failure of the first is particularly confounding because of the
phenomenon of phylogenetic mimicry: ..." (p4). There seems to be a gap in
logic. Please elaborate.

> "neighbor joining" (p.5). Cite Saitou and Nei (1987). 

added saitou1987neighbor

"taxa" (p.5). A term not used in the CL community. Add a CL equivalent of
it.

$k \in [n]$ (p.5). n was introduced as the number of leaves in Section 2.
Use symbols consistently throughout the manuscript. This is one of the
reasons why this paper in its current form cannot serve as an introduction
to LOGDET+NJ.

p.6. The authors seem to have quote equations verbatim. Again, use symbols
consistently throughout the manuscript.

"a single taxa" (p.8). Taxon?

"if the tree topology is sufficient" (p.8). I am not sure what the authors
mean by this.

Section 4 is absurdly long. It should be divided into subsections.

"Syntactic Structures of World Languages (SSWL)" (p.8): World -> the World's

"Dryer and Haspelmath (2013)" (p.9). They are from the functionalist camp of
linguistic typology, which does not align with generative grammar. Citing
WALS in this context is very misleading.

"Murawaki (2018)" (p.9). Consider replacing this with Murawaki (2019) in the
CL journal.

"syntactic parameters in the linguists community" (p.10). Consider replacing
"linguists" with "generative linguistic".

"$l_p$ metrics" (p.10). This is left unexplained.

"clock assumption" (p.10). I don't see why the asynchronicity of Tocharian
and Hittite is cited as a typical example of this. Rate variation across
branches is an active area of research. See, for example, Greenhill et al
(2017, PNAS).

"miss the differences that arose and were undone during the intervening
time" (p.10). I don't see why this is discussed in relation to the clock
assumption.

"homoplasy phenomena and horizontal transmission" (p11). They are indeed
important. Why don't the authors discuss these later in the paper?

"we note that when studying evolutionary relationships it is the
evolutionary distance that should be considered" (p.12). Does this really
apply to phylogenetics in genral, including Bayesian approaches?

"the assumption that all languages are at the same distance from the root,
... is reasonable" (p.14). This is dubious. See my discussion on rate
variation across branches above.

"Altaic-Uralic-Tungusic" (p.15 and elsewhere). The proponent of the Altaic
language family (I am not) usually include Tungusic language in it while
they exclude Paleosiberian languages like Yukaghir. How about using a
geographical designation such as "North Eurasian"?

"Specifically $l_p$ metrics do not account for unobserved changes in the
syntactic structures" (p.17). If the authors want to keep this statement
there, they must give concrete evidence of specific features affecting
Germanic languages.

Figure 2 (p.17). Obviously, this is a table. The same is true of Figures 7,
8, 9, 12, and 18.

"68 parameters between SSWL and Longobardi datasets" (p.17). between?

$T_3$ (p.18) and other trees. Assign figure numbers.

$T_{\mathrm{orig}}$ (p.21). Show this.

$T_3$ is reused on page 21. I have no idea how the authors assigned numbers
to the trees. $T_3 is followed by $T_2$???

I have no idea how the invariants on page 22 are computed. Also, I am not
sure if the authors keep consistency in notation on page 26.

"coordinates" (p.22). What are they?

The "influence of $i$" (p.22). Is this a function of language $l$?

"the one negation feature" (p.25). Ungrammatical.

Cite a paper for the historically accepted tree for the Romance languages
(Section 5.5).

"the logdet values involving Spanish and Portugese show high degree of
asymmetry" (p.26). What is asymmetry?

Figure 15. This sloppy ASCII figure is unacceptable.

Assign numbers to the tables on page 32.

"Unlike the LanGeLin and SSWL dataset where we only use the parameters that
are independent and ..." (p33). This is dubious. The features are obviously
not independent.

What is the Robinson-Fould metric (Section 6)? Please elaborate.

"Telegu" (appearing multiple times on p.34) -> Telugu (as Reviewer D pointed
out).

"East Asian languages, Korean, Japanese, Cantonese and Mandarin are
correctly ..." (p.34). I don't see why the authors think this is correct.
All we can say for sure is that Cantonese and Mandarin must form a subtree.

Section 6.4: Why is this section titled "Balto-Finnic, Ugric and Altaic"?
Mari is not Ugric. Either is Udmurt.

Revisions to be Encouraged:
:



5 Minor Revisions Required [Help]
:



6 Typographic Errors [Help]
:

English proofreading is definitely required. The authors drop the definite
article too often.

I would like to ask the authors to keep in mind that reviewers are not
volunteer proofreaders. The list below is by no means exhaustive.

- Footnote 2 (p.6) (and some other footnotes). Footnote signs should appear
after punctuation.

- All captions should end with a period.

- "a $n \times t$ matrix" (p.8): a -> an

- "more rare" (p.11) -> rarer

- "sufficient diverge" (p.11): sufficient -> sufficiently

- "syntactic binary variables" (p.13) -> binary syntactic variables

- "encode" (p.13) -> encodes

- "romance" (p.16) -> Romance

- "Because of" (p.23) -> Because

- "the romance language" (p.25) -> the Romance languages

- "Portugese" (appearing multiple times in Section 5.5) -> Portuguese

- "We note that geographic proximity, the related history of Portugese and
Spanish, and likely coevolution, makes" (p.26): makes -> make

- Figure 22: Eve -> Evenki (Eve)

- "Figure 2: LOGDET+NJ :Germanic". Swap the colon and the white space.

------------------------------------------------------
